Interactive configurator with FO(.) and IDP-Z3

Industry abounds with interactive configuration problems, i.e., constraint solving problems interactively solved by persons with the assistance of a computer. The computer program, called a configurator, needs to perform a variety of reasoning tasks with the (often incomplete) information that the user provides. Imperative programming approaches make such systems difficult to implement and maintain. Knowledge-based configurators have been proposed to help engineers solve such problems, but many challenges remain. We present IDP-Z3, a new reasoning engine for the FO(.) KR language, and we report on its use for building configurators automatically from a knowledge base.

==> Reviews/BNAIC2022.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 3354
TITLE: IDP-Z3: a reasoning engine for FO(.)
AUTHORS: Pierre Carbonnelle, Simon Vandevelde, Joost Vennekens and Marc Denecker

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents the newest generation of the IDP system, as well as several applications of it. 
The authors describe the paper as a "System Description". I would not necessarily classify the paper as such for two reasons.
1. The paper potentially misses a bit of depth to classify as such. The system is only described at quite a high level, at some points, the text seems to be written towards people already familiar with the system, or its predecessors: the language is only introduced with some examples, terminology is not always defined (expanding a structure, partial structure, ...) 2. The paper is also much more than "just" a system description: in a certain sense, it is also a survey of applications of IDP-Z3: Four different applications are discussed. I think this perspective makes the paper attractive to a wider BNAIC audience: it is not just showing a system, but also a variety of applications. 
All in all, I think BNAIC would benefit from including this paper in the programme. 

Some comments for the authors: 

In several places in the paper, including the abstract and conclusion, "Typically 10 days" is mentioned as development time for the kind of applications discussed here. However, in the actual applications , this number is only found in one of the four applications. Is this a *typical* development time? Or is there a single application that only took ten days? In another application, I see that "to begin with", "multiple knowledge workshops" were needed. Also, what is meant by 10 days here? - 10 mandays
- 10 days of work with three knowledge experts and five domain experts (80 mandays) - ... 

---

In the introduction, the "fourth level" of use of logic for AI is used. Does IDP-Z3 really reach this level. The way I read this, is that general facts about the world would be stored in a knowledge base, and that depending of the task at hand, the intelligent agent can choose to use their world knowledge. In all of the cited applications, it seems to me that very specialized, application-specific knowledge is stored in a separate knowledge base (for instance in the adhesive case, the knowledge base at hand contains *only* knowledge about adhesives). There are no "general facts about the world" present, only "specific facts about adhesevies". 
---

The evaluation is rather weak: - Only three out of the four applications are included. Why? - There is no comparison against other systems (even though some of the applcations were first developed for IDP3) - It is unclear what is measured: what is a response time of 2.8. Is this the average response time? The worst-case response time? ... ? 

---


Abstract:

[...] *systems* capable [...] of *its* users -> Plural or singular? 
--- 
Intro:

I would speak about "evidence" of the claims, not "proof"

not the most efficient solver that existS

You speak about "instances that the users want to tackle". Rather than speaking about their intentions, it might be good to mention instances that are actually encountered in practice? 
---

Section 2:

"If the age is known, the obligation to vote can be inferred; if the obligation to vote is
known to be true instead, the age is known to be 18 or more, in any model. Furthermore, one can also find a lower bound of the age of a person, as soon as their obligation to vote is known." What does this "furthermore" do here? Is the last sentence not simply rephrasing something said before? 

**Definitions** are very useful forms of knowledge: **they** specify a unique interpretation of the defined **symbol**, given **an interpretation** of **its** parameters
Definitions are plural and singular here in this sentence

"By contrast, FO(·) can represent such definitions using an extension of FOL for inductive definitions, called FO(ID) [15]. "
This is a confusing sentence: FO(.) does not "use" FO(ID), right? It is an extensions of FO(ID). Also, IDs were already defined before, this sentence seems to introduce them. 
"(Inductive) definitions in FO(ID) define a defined predicate P in terms of the parameters of its definition by specifying an iterative process to construct the interpretation of P from the interpretation of its parameters."
Again, - singular/plural
- repetition (this has been said already) Also: do they specify an iterative process? I thought FO(ID) was a declartive language. 
Definitions are often formulated in natural languages as a set of “rules” specifying
necessary and sufficient conditions for the definiendum to hold
-> Does each rule specify necessary and sufficient conditions? (in contrast to ASP which allows a disjunction in the head of so-called choice rules)
-> ASP also allows disjucntion in the heads of rules that are not choice rules. 
Cardinality and Aggregates
The notation for # and sum is very different (one uses set notation, the other a lambda expression). Is this by design? Why? 
the sum of f(x) for each x in T.
-> Quantification seems to be off, I assume you mean the sum of all f(x) with x in T. 

In "concpet as type" you write "the concept behind an ontology symbol is its informal meaning" Does this mean that if my vocabulary consists of only two symbols "echtgenoot(e)"
and "spouse"
that the type of concepts only contains a single concept? How can you know this? (i.e. I have two symbols that have the same informal meaning, that in that case I only have one concept? ) This paragraph is very vague (and probably incorrect) 

used as a way to represent the knowledge in a FO(·)
--> AN FO(.) ... 

ill suited -> ill-suited

DMN is ill suited to express more complex problems.
-> Can you give an example? An ad-hoc mechanism is used to translate paths to FO(·) sentences.
--> What are these "paths" (seem to come out of nowhere) 
---

SECTION 3:

Model checking Verifies that a theory is satisfiable, i.e., that it has at least one model.
-> Is that so? Why do you call it "model checking" in that case? Is no "model" given as input? Propagation Takes a theory T and a partial structure S, and computes all their logical consequences
-> Is the set of logical consequences typically not infinite? Also: what is "a model expansion of T and S"? Explanation returns a minimal set, is this subset-minimal? 
---

Section 4: 
he user can ask the IC to show the optimal decision according
-> "an optimal decision" (or is it always unique?)

---

Section 6: 
Table 1: how were the checkmars chosen? If you allow "constraint ASP", you should probably also allow the moderen constraint ASP (such as clincon, which basically allows formulating arbtitrary theories. Does ASP not allow for model checking (checking if a set of literals is a stable model)? Do ASP systems not support explanatoin (pretty sure some of them can produce unsat cores)



----------------------- REVIEW 2 ---------------------
SUBMISSION: 3354
TITLE: IDP-Z3: a reasoning engine for FO(.)
AUTHORS: Pierre Carbonnelle, Simon Vandevelde, Joost Vennekens and Marc Denecker

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
A very well written paper in an area on which the authors are world-leading experts. The paper should definitely be selected for presentation at BNAIC. I really appreciated the four concrete case studies that have made a real difference to the companies!

I have only a few remarks, mainly concerning details of presentation.

-p. 5 introduces the cardinality of the set of domain elements satisfying p. As a reader, one then concludes that domains are probably assumed to be finite, but this is only made explicit on p. 14.

-It appears from the examples that all predicates are unary, but this restriction is not made explicit as far as I could see.

-On p. 6, p. 12 and others there are sentences starting like "[36] presents...", "[9] uses....", [20] already reported". Such sentences are much easier on the reader if they use the author names before the reference numbers: "Vandevelde and Vennekens [36] present..."

-p. 11: such document -> such a document

-In the discussion, it would be nice to add a bit more comparison with other approaches, e.g., with description logics. Also, would the proposed approach be suitable to be extended for e.g. planning or would one need a temporal logic based language? On p. 4, l. 5-7: You note here that your formalization does not use any modal (deontic logic) operators; how do you decide whether a given application requires modal operators or can be handled in your approach?

-In the references, it would be helpful for the reader to add more information such as page numbers. For example, the reader will have a hard time finding Blackburn and Bos [4]. It would be helpful to provide a URL of this online book: http://www.let.rug.nl/bos/comsem/book2.html


==> Reviews/KR2022.txt <==
SUBMISSION: 12
TITLE: IDP-Z3: a reasoning engine for FO(.)

-------------------------  METAREVIEW  ------------------------
Dear authors,

after some discussion, the reviewers agreed in that the system shows interesting and valuable features and that the use cases are significant, but the way in which the work is presented in the paper is not the most adequate for the KR conference. In particular, the description of the system covers many features, but is too shallow to constitute any specific contribution, especially thinking about the scientific value for other KR researchers.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 12
TITLE: IDP-Z3: a reasoning engine for FO(.)
AUTHORS: Pierre Carbonnelle, Simon Vandevelde, Joost Vennekens and Marc Denecker

----------- Overall evaluation -----------
SCORE: 2 (accept)
----------- Reviewer's confidence -----------
SCORE: 5 (expert)
----------- Relevance of the paper to KR -----------
SCORE: 5 (excellent)
----------- Novelty -----------
SCORE: 3 (fair)
----------- Significance -----------
SCORE: 4 (good)
----------- Technical quality -----------
SCORE: 2 (poor)
----------- Discussion of related work -----------
SCORE: 3 (fair)
----------- Quality of the presentation -----------
SCORE: 3 (fair)
----------- Review -----------
The paper presents IDP-Z3 the latest incarnation of IDP system for the FO(.) logic.

-Relevance
The paper topic surely fits KR, the call for paper explicitly mention that paper describing systems, implementation and applications are welcome. 

-Novelty
The novelty from a perspective of the implementation is the usage of Z3 as backend solver (as far as I understand). 
This provides clear advantages, in terms of being able to support arithmetics in an efficient way.
The idea of resorting to a SMT backend it is not very novel in general sense, many other systems for related languages have already made this or a similar choice at the implementation level.
see e.g., clingo with theories and aspmt.
The presented applications seem to be novel.

-Significance
The availability of a new solver for FO(.) is surely important, and the extensions listed in the paper for building real applications make it even more interesting.

-Technical quality
The paper is not very technical, actually the way FO(.) is implemented using SMT solvers is not described. Why?

The paper makes some claims on achieving systems of 4th generation that looks to me not very proved technically-speaking, and to some extent this is nothing that is not already available.

The comparison with related languages is presented from the perspective of the features of FO(.), but the question whether some of there are really useful or bring advantage is not proved in the paper.

No technical detail on the applications is provided, this is a pity!
One would have really appreciated the details of the encodings and the feature of the language that are really employed in practice.

-Related work
Related work is not very deeply compared.

We do not really know how it would compare with other systems (this is not really necessary, given that the goal here is to demonstrate that IDP-Z3 is useful, not the best option available), but it would be interesting to know, also qualitatively, whether some application would imply a neat advantage of IDP-Z3 w.r.t. related systems.

ASP systems support languages that are much more rich than ASPCore 2, which is juts a standardization of a common core of features. Comparing only the common core supported by all ASP systems is just a superficial comparison  with ASP, I would suggest to be more detailed in the future if you want to make such a comparison a real scientific contribution.

I remember that similar claims (related logic languages have clear advantages over imperative programming) have been also made for a well-known ASP system, I would suggest to make a citation to these works and recognize this observation is not new. I agree it holds also for FO(.).

I would consider the comparison made with related systems barely sufficient.

-Presentation
The paper is well-structured and reads easily, but there many typos and sentences that could be improved. From this perspective it seems to be assembled in a hurry, a careful proofreading is mandatory.

-Verdict
The paper illustrates the applicability of a new implementation of FO(.) and showcases a number of very interesting applications.
The system, according to the author’s claims, allowed to achieve results acceptable by the users.
There is no reason do doubt on that, even if having some more technical details in the paper would have mede it stronger. 

Having IDP-Z3 and the mentioned applications presented and discussed at the conference would be very interesting, so I suggest acceptance. 

-Minor
p1. tasks for the benefits -> tasks for the benefit
P1. in the IDP3 and IDP-Z3 system. -> in the IDP3 and IDP-Z3 systems.
P1. by IDP-Z3 suffices to implement -> by IDP-Z3 suffice to implement
P1. while not the most efficient solver that exist -> while not the most efficient solver that exists
P2. to solve real-world problem  -> to solve real-world problems
P2. A theory is a collection of assertions about possible state of affairs -> A theory is a collection of assertions about a possible state of affairs 
P2. 18 year old -> 18 years old
P2. Axioms are logic sentences -> Axioms are sentences of a logic
P3. rules do not have any priority ordering. ->rules do not have any priority order.
p3. Concept as a type Sometimes, it is necessary to reason about the concepts in an ontology. -> consider rewording
p3. DMN is ill suited  -> DMN is ill-suited 
p3. It uses ASP-Core-2 solvers as back-end.  -> It uses ASP-Core-2 solvers as the back-end. 
p3. integrated in a Python -> integrated into a Python
p3. that helps users make decision -> that helps users make decisions
p4. We improve speed of propagation -> We improve the speed of propagation
P5. they report other benefits to its usage. -> they report other benefits to its users.
p5. engineers on the other hand, -> engineers, on the other hand,
p6. leading to less formalization errors. -> leading to fewer formalization errors.
P7. reported response time below 3 -> reported a response time below 3
P7. are representative for other -> are representative of other



----------------------- REVIEW 2 ---------------------
SUBMISSION: 12
TITLE: IDP-Z3: a reasoning engine for FO(.)
AUTHORS: Pierre Carbonnelle, Simon Vandevelde, Joost Vennekens and Marc Denecker

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----------- Reviewer's confidence -----------
SCORE: 3 (medium)
----------- Relevance of the paper to KR -----------
SCORE: 4 (good)
----------- Novelty -----------
SCORE: 2 (poor)
----------- Significance -----------
SCORE: 3 (fair)
----------- Technical quality -----------
SCORE: 3 (fair)
----------- Discussion of related work -----------
SCORE: 3 (fair)
----------- Quality of the presentation -----------
SCORE: 3 (fair)
----------- Review -----------
The authors describe the IPD-Z3 system that supports reasoning modes over first order sentences and provides support for arithmetic expressions. 

The topic is well is scope of KR. 

I find the writing at times somewhat esoteric, although I believe I was able to grasp most of the details provided by the authors.

The system appears to be a revision of the earlier IDP3 system. The key difference is that now the authors moved from using a SAT solver internally to using an SMT solver (Z3) which provides support for arithmetics. The authors do mention that a central challenge was (simply) to move from using a SAT solver to using an SMT solver.  While the authors point out that the system supports eg MUS computation, backbone computation and optimization, it would seem that these capabilities are due to what Z3 offers.

Due to the restricted level of detail in the particulars, I'm not entirely clear on how much of a non-trivial novel contribution the submission makes. Quite a bit of space is used for describing case studies which in particular are mentioned to have already been previously published.

The call for papers emphasises the role of empirical evaluation in evaluating system papers. The authors do not provide a solid empirical evaluation. Comparison to other related systems is on the level of written comparison, no evaluation is provided. The actual empirical data provided is very limited and does not to me communicate much about the applicability of the system.

There would have been more space to use to report on a more solid empirical evaluation as well as further system details.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 12
TITLE: IDP-Z3: a reasoning engine for FO(.)
AUTHORS: Pierre Carbonnelle, Simon Vandevelde, Joost Vennekens and Marc Denecker

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----------- Reviewer's confidence -----------
SCORE: 4 (high)
----------- Relevance of the paper to KR -----------
SCORE: 5 (excellent)
----------- Novelty -----------
SCORE: 3 (fair)
----------- Significance -----------
SCORE: 4 (good)
----------- Technical quality -----------
SCORE: 3 (fair)
----------- Discussion of related work -----------
SCORE: 2 (poor)
----------- Quality of the presentation -----------
SCORE: 4 (good)
----------- Review -----------
This system description paper presents an extension of the IDP3 reasoning engine, called IDP-Z3. To express complex domain knowledge, the engine employs the FO-dot language that, in turn, supports types (including concepts as types), axioms, inductive and recursive definitions, aggregates, linear and real arithmetic. Among the main reasoning tasks of IDP-Z3 the authors mention model checking and expansion, backbone propagation (also referred to as propagation), minimal unsatisfiability core extraction (called explanation),  (term value) optimisation, relevance determination of a given theory (that is, identification of those atoms that, under various valuations, do not always produce models of the theory). All these tasks have been implemented in a web-based Interactive Consultant tool. The authors also report on four previously published use cases in which IDP-Z3 was used, demonstrate functional comparison to SMT and ASP, and show how much time is spent by Interactive Consultant to load a KB into the system and to respond on KB updates. 

Strong points:
- The paper is very well written and presents a tool that has been already applied in various (industrial) projects. The authors also report that IDP-Z3 performance suffices to tackle real-life scenarios.
- The interactive web-based tool is definitely a big plus. I especially enjoyed how it helps in interacting with the KB and guides one towards correct decisions. Some outputs are in the DMN-like format, which helps the user to interpret results of reasoning tasks. 

Weak points:
- Since it is a system description paper, I was honestly expecting more details on system functionalities. Instead, Section 3 only briefly talks about the main reasoning tasks IDP-Z3 and does not even provide a single example of their applications. 
- Given that IDP-Z3 is an extension of IDP that also uses Z3, I was expecting to see a detailed account on how the latter was integrated into the tool and which reasoning tasks it computationally supports.
- Four use cases are very interesting, but I found their description rather generic. Would it not have been better to described one of these cases in more detail, briefly describing its KB and showcasing some of the reasoning task applications? Moreover, all the reported use cases have been already published. Thus, I do not really understand what is the “novelty” of everything described in Section 5.   
- The evaluation section compares IDP-Z3 against SMT and ASP only in terms of functionalities they support. I understand that any further experiments for, say, making brief performance comparison between various tools is out of scope, but then the comparative tables in the paper would be a better fit for the related work section. Response and load time experiments are interesting, but what about other reasoning tasks? 

Comments/questions:
- FO-dot language is known. Was it extended with extra elements for this paper? 
- Section 2.2. talks about user-friendly alternatives to FO-dot. However, I find strange that one puts a virtually related work section in the middle of the paper.
- You cannot include papers that have only been submitted, especially those sent to the same conference (see Carbonnelle et. al 2022).


All in all, it is very hard for me to judge the novelty and scientific quality of this paper. And this is mainly due to missing details on the implementation and evaluation (I leave out the scenarios as there are already publications describing them). I enjoyed reading this work, but did not see any significant delta to vote for its acceptance.



==> Reviews/KR2022_rebuttal.txt <==
Factual errors:
---------------

1. “The actual empirical data provided is very limited and does not communicate much about the applicability of the system to me.”

Our central claim, as stated in the abstract, is that the IDP-Z3 reasoning engine (and the tools in its ecosystem) enables the fast creation of intelligent applications (including a rich user interface). The key metrics are the development effort and response time. We report on these metrics for 4 real industrial use cases. In our view, we provide a thorough empirical evaluation of the central claims of the paper. To better reflect our claim, we propose to change the title to “Interactive applications using the new IDP-Z3 reasoning engine for FO(.)”

2. “I would consider the comparison made with related systems barely sufficient.”

We could not build alternative implementations of the 4 use cases because of the lack of mission-critical reasoning capabilities in other systems (e.g., relevance computation).

3. “I find it strange that one puts a virtually related work section [Section 2.2] in the middle of the paper.”.

Section 2.2 should not be considered as related work, but as a description of simpler KR formalisms, namely (c)DMN and Controlled Natural Language, that can be used with the IDP-Z3 reasoning engine. In fact, they have been used in the test cases we report on. They are an integral part of the IDP-Z3 ecosystem that accelerates the development of intelligent applications.

4. "I was expecting to see a detailed account on how [Z3] was integrated into the tool and which reasoning tasks it computationally supports."
and “The authors do mention that a central challenge was (simply) to move from using a SAT solver to using an SMT solver. While the authors point out that the system supports eg MUS computation, backbone computation and optimization, it would seem that these capabilities are due to what Z3 offers.”

The capabilities of SMT solvers such as Z3 are listed in Table 1 and 2. As shown in these tables, Z3 does not directly support inductive definitions nor relevance computation. Therefore, IDP-Z3 does in fact significantly extend the capabilities of Z3 in some important and non-obvious ways. The challenges of integrating Z3 in IDP-Z3 are discussed in the 5th paragraph of Section 3. In addition, some inference tasks that Z3 offers (e.g., propagation and optimization) had to be adapted to give meaningful results in the context of FO(.) theories. This discussion will be expanded in the final version of the paper (we still have room under the 9-page limit)

5. "Section 3 only briefly talks about the main reasoning tasks [supported by] IDP-Z3 and does not even provide a single example of their applications."

The applications of the reasoning tasks provided by IDP-Z3 are discussed in Section 4 instead: the words in bold are the reasoning tasks that the Interactive Consultant performs using the IDP-Z3 reasoning engine.


Questions:
----------

1. “Was [FO(.)] extended with extra elements for this paper?”

Yes: FO(.) now has support for linear arithmetics and “Concept as a type”. In the final version of the paper, we’ll clearly state that linear arithmetic was a critical capability in all 4 applications (and not just in the “Machine Component Designer” and the “Notary application”, as the current text suggests).


Other comments:
---------------

We’ll fix the typos and remove the reference to non-published papers.
